The Degree of Quantum Contextuality in terms of Concurrence for the KCBS Scenario

Quantum contextuality is the key concept which explains the fact that the result of a measurement is not independent of the context in which it is found. It is observed to be an intrinsic feature, i.e., neither entanglement nor spatial separation is required. In this work, we revisit the previous studies which state that entanglement is an intrinsic property called self-entanglement. Using this fact, we explicitly show the correlation between quantum contextuality and concurrence in the KCBS scenario, which is the simplest approach to observing contextuality. We also derive the equation for the maximal violation of the KCBS scenario for a given concurrence and find the linear relation between them. Using this relation, we also show how the maximal violations of the KCBS and CHSH inequalities are related for an arbitrary entanglement. Moreover, we discuss the special cases of maximal entanglement, and non-entanglement for which we have found a lower local bound.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

